An Investigation of Physics Informed Neural Networks to solve the Poisson-Boltzmann Equation in Molecular Electrostatics

Physics-informed neural networks (PINN) is a machine learning (ML)-based method to solve partial differential equations that has gained great popularity due to the fast development of ML libraries in the last few years. The Poisson-Boltzmann equation (PBE) is widely used to model mean-field electrostatics in molecular systems, and in this work we present a detailed investigation of the use of PINN to solve the PBE. Starting from a multidomain PINN for the PBE with an interface, we assess the importance of incorporating different features into the neural network architecture. Our findings indicate that the most accurate architecture utilizes input and output scaling layers, a random Fourier features layer, trainable activation functions, and a loss balancing algorithm. The accuracy of our implementation is of the order of 10$^{-2}$ -- $10^{-3}$, which is similar to previous work using PINN to solve other differential equations. We also explore the possibility of incorporating experimental information into the model, and discuss challenges and future work, especially regarding the nonlinear PBE. Along with this manuscript, we are providing an open-source implementation to easily perform computations from a PDB file. We hope this work will motivate application scientists into using PINN to study molecular electrostatics, as ML technology continues to evolve at a high pace.

==> reviews.txt <==
Reviewer 1

Reviewer #1 (Comments to the Author):

This is an interesting application of physics-informed neural network (PINN) methods to the popular Poisson-Boltzmann model (PB) for continuum solvation and electrostatics. The work is a preliminary proof of concept for PINN in this space, although the authors discuss several approaches to improve performance in future work. I have a few minor comments about the paper but no major concerns about its value to the community; it is an interesting addition to the field of PB solvers. 

Comments:
No modifications required

1. Equation 2 assumes symmetric electrolytes; this assumption should be stated. The assumption is not a major issue because most of the paper addresses the linearized PB equation where the form of the nonlinearity is no longer relevant. 

Comments:
[DONE]: added "symmetric electrolytes"

2. Given how much of the paper's results are devoted to convergence and error, it might be useful to briefly discuss the existing PINN error bounds from II.C.1 and how they apply to the current work. Similarly, it would be useful to discuss error characteristics in figures like Fig. 13 to help users understand where to expect the most error in the results. Qualitatively, it seems like it occurs in areas of high (convex?) surface curvature -- is this observation correct? 

Comments:
This is an interesting point, but does seem like a bit of work would be required. We can discuss this later. 

3. For the purposes of completeness, $\Gamma_D$ and $\Gamma_N$ should be explicitly defined. Are these related to the Dirichlet (outer) and Neumann (inner) boundaries?



Comments:

I don't think we need to explicitly define them, as they don't mean anything on their own, but as part of L_X (eq. 13). I wonder why the reviewer thinks one it outer and one is inner. I wouldn't do anything about this comment.

[JHC:] I would rename them to $\Gamma_1$ and $\Gamma_2$. N and D convery Dirichet and Neumann conditions, which can be confusing.

4. How are the sums in the equation following Eq. 13 weighted? Are these discretized integrals, where the weight would be determined by the volume of the simplices?

Comments:

[DONE]: added "contribution according to a loss balancing algorithm detailed in Section \ref{sec:lba}"

[JHC:] Due to latex errors this does not show up in the PDF.

5. Similar to the questions above, what is the sensitivity of the error to mesh quality? This isn't a question about the number of discretization points but rather a question about whether the PINN method is more tolerant of long narrow simplices (as sometimes happens with MSMS and related tools)?

Comments:
I wouldn't go down this road. This is a mesh-free method and the mesh is just auxiliary. Geometry of simplices shouln't matter.

[JHC:] Agreed. Do we need to make a comment on this in "Construction of collocation points"? E.g. we can add the phrase "The PINN method is mesh free, however, the molecular surface or interface..." 


6. The units in the tables and figures are sometimes confusing. For example, what are the units in Table 1? kcal/mol or kT for the first column? Volts or kT/e for the second column?

Comments:
Reviewer was not careful in reading, as these columns are defined in Eq 26 and 27. They are nondimensional

7. How should users understand whether the reported errors are "good enough"? How do they relate them to use cases for this solver?

Comments:
[DONE] Added "which is in the order of previous work using PINN for PDEs"

8. The ENS results are very interesting! What would happen if the underlying PB model was not an accurate description of solvation for this system (although previous results suggest is applicable)?

Comments:
[DONE] Added: "Incorporating other experimental information is also an interesting future challenge. Our results indicate that $\phi_{ENS}$ is successfully incorporated into the PINN framework, however, the PB equation already provides a good approximation of $\phi_{ENS}$.\cite{yu2021novo} Experimental data that does not agree well with the PBE would generate a competition between the different loss functions, making it harder to solve numerically."



Reviewer 2:

In the manuscript "An Investigation of Physics Informed Neural Networks to solve the Poisson-Boltzmann Equation in Molecular Electrostatics" by Achondo et al the authors use a standard ML approach to solve the Poisson-Boltzmann differential equation. The authors investigate various architectural features of the neural net architecture with regard to accuracy of the solution. While they quote that a 10K speed-up has been found in weather prediction equations, no timing for the tens of thousands of iterations used here for this particular problem are given. Comparisons with existing codes on timing are not given. This is a purely numerical method analysis work devoid of chemical physics insights using a very old theory on solvation properties. Given the number of solvers for this problem and the lack of scaling or speed-ups given, this does not have attraction for high-performance computing or a practical range of applications. This seems to be the wrong journal for this work.

Comments:
[DONE] Moved 10,000X discussion to the conclusion

Minor points:
A better original PB reference might be Gouy and Chapman or the later extensions by Debye and Huckel.
[JHC:] This is a good suggestion.

PINNs have been used for the PB equation before as correctly referenced. The novelty here is multidomain PINN for the RPB.

Fig 6 is uninformative. Plotting the difference would provide more information. Same for Fig.s 8, 11, 14, 16, 19 and 22.



[JHC:] I think not discussing the precise details of nonlinear may be better. To do this:
 - Removed the  oscillations in our solution in the Challenges and Future work, as there is other work which successfully solves this, and does not seem to need any special treatment.
 - Made changes in conclusions removing the paragraph about challenges (since it mostly concerned the nonlinear)
